Disordered solid to Bose-glass transition in Bose-Hubbard model with disorder and long-range interactions

The introduction of disorder in Bose-Hubbard model gives rise to new glassy quantum phases, namely the Bose-glass (BG) and disordered solid (DS) phases. In this work, we present the rich phase diagram of interacting bosons in disordered two-dimensional optical lattice, modelled by the disordered Bose-Hubbard model. We systematically probe the effect of long-range interaction truncated to the nearest neighbors and next-nearest neighbors on the phase diagram. We investigate the zero-temperature ground-state quantum phases using the single-site Gutzwiller mean field (SGMF) theory. We also employ strong-coupling perturbative expansion to identify the nature of ground-state solid phases analytically. At sufficiently high disorder strength, we observe a quantum phase transition between the DS and BG phases. We have investigated this transition in greater detail using cluster Gutzwiller mean field theory to study the effect of inter-site correlations which is absent in the SGMF method. We have also studied this phase transition from the perspective of percolation theory.

==> debhm_cov_letter.txt <==
Dear Editor,

We would like to submit our manuscript titled "Disordered solid to Bose-glass 
transition in Bose-Hubbard model with disorder and long-range interactions"
for publication in your prestigious journal Physical Review A.

In this manuscript, we present zero-temperature ground-state phase diagram 
of softcore long-range interacting bosons in a two-dimensional disordered 
optical lattice, modelled by the disordered extended Bose-Hubbard model 
(DEBHM). We report the phase diagram for various disorder strengths and by 
systematically considering the effect of truncation of long-range interactions 
till next nearest neighbours (NNN). Our numerical results are obtained using 
the single-site Gutzwiller mean field (SGMF) method. In addition, we also 
present some analytical results concerning the nature of insulating 
density-wave phases using strong-coupling perturbative expansion which agrees 
with the SGMF results.

This study, we feel, is important as it presents the rich phase diagram of 
DEBHM with softcore bosons for various strengths of lattice disorder.
A key finding of our work includes observation of a direct quantum phase 
transition, at sufficiently high disorder strength, between two types of 
disordered insulating quantum phases with different structures, namely 
disordered solid (DS) and the Bose-glass (BG) phases. We have studied this
transition in great detail together with a better description of the
quantum fluctuations, incorporated using the cluster Gutzwiller mean-field 
method. We have analysed various relevant properties of the system as it 
undergoes this structural phase transition. To our knowledge, the DS-BG 
transition has not been studied for long-range interacting softcore bosons. 

We feel that the results and discussions presented in the manuscript are
timely, exciting and important. More importantly, we think that this shall 
be of benefit to those working on the topics related to the ultracold
atomic physics. We hope that our manuscript shall be accepted for publication 
as a regular article in the Physical Review A.

Yours sincerely,

